Algorithms for the Communication of Samples

The efficient communication of noisy data has applications in several areas of machine learning, such as neural compression or differential privacy, and is also known as reverse channel coding or the channel simulation problem. Here we propose two new coding schemes with practical advantages over existing approaches. First, we introduce ordered random coding (ORC) which uses a simple trick to reduce the coding cost of previous approaches. This scheme further illuminates a connection between schemes based on importance sampling and the so-called Poisson functional representation. Second, we describe a hybrid coding scheme which uses dithered quantization to more efficiently communicate samples from distributions with bounded support.

==> figures/data/Harsha.dat <==
N cc TV MMD2 Imean I10 I25 I50 I75 I90
2 0.02223 0.99552 0.04873 1.002 1.000 1.000 1.000 1.000 1.000
4 0.06150 0.99191 0.04867 1.011 1.000 1.000 1.000 1.000 1.000
8 0.13141 0.98551 0.04855 1.047 1.000 1.000 1.000 1.000 1.000
16 0.25709 0.97415 0.04831 1.179 1.000 1.000 1.000 1.000 1.000
32 0.47698 0.95454 0.04785 1.642 1.000 1.000 1.000 1.000 1.000
64 0.84124 0.92270 0.04700 3.155 1.000 1.000 1.000 1.000 1.000
128 1.43510 0.87186 0.04542 7.987 1.000 1.000 1.000 1.000 18.900
256 2.34604 0.79579 0.04272 22.416 1.000 1.000 1.000 1.000 96.500
512 3.62158 0.69269 0.03848 61.327 1.000 1.000 1.000 46.200 262.705
1024 5.27076 0.56377 0.03246 158.115 1.000 1.000 1.000 224.750 606.665
2048 7.15217 0.42207 0.02515 369.314 1.000 1.000 70.075 582.263 1261.015
4096 8.96290 0.29213 0.01770 751.804 1.000 2.900 272.400 1150.713 2379.355
8192 10.48168 0.18891 0.01114 1358.263 1.000 55.900 543.875 1931.513 4179.460
16384 11.61356 0.11546 0.00612 2211.231 5.300 150.550 816.600 2791.887 6682.850
32768 12.41450 0.06559 0.00278 3364.122 31.400 235.238 1054.025 3660.988 9981.745
65536 12.91475 0.03533 0.00089 4762.128 60.100 295.625 1226.675 4369.500 13411.845
131072 13.19837 0.01874 0.00013 6348.639 79.000 335.150 1337.300 4902.413 16252.710

==> figures/data/MRC.dat <==
N cc TV MMD2 Imean I10 I25 I50 I75 I90
2 0.67872 0.99543 0.04873 2.000 2.000 2.000 2.000 2.000 2.000
4 1.68901 0.99167 0.04868 4.000 4.000 4.000 4.000 4.000 4.000
8 2.88607 0.98511 0.04859 8.000 8.000 8.000 8.000 8.000 8.000
16 3.99213 0.97344 0.04841 16.000 16.000 16.000 16.000 16.000 16.000
32 4.99997 0.95345 0.04805 32.000 32.000 32.000 32.000 32.000 32.000
64 5.99997 0.92080 0.04734 64.000 64.000 64.000 64.000 64.000 64.000
128 6.99995 0.86831 0.04597 128.000 128.000 128.000 128.000 128.000 128.000
256 7.99990 0.78896 0.04343 256.000 256.000 256.000 256.000 256.000 256.000
512 8.99981 0.67883 0.03899 512.000 512.000 512.000 512.000 512.000 512.000
1024 9.99963 0.53862 0.03202 1024.000 1024.000 1024.000 1024.000 1024.000 1024.000
2048 10.99924 0.38383 0.02282 2048.000 2048.000 2048.000 2048.000 2048.000 2048.000
4096 11.99851 0.24166 0.01332 4096.000 4096.000 4096.000 4096.000 4096.000 4096.000
8192 12.99698 0.13671 0.00606 8192.000 8192.000 8192.000 8192.000 8192.000 8192.000
11585 13.49583 0.09935 0.00373 11585.000 11585.000 11585.000 11585.000 11585.000 11585.000
16384 13.99427 0.07109 0.00218 16384.000 16384.000 16384.000 16384.000 16384.000 16384.000
23170 14.49158 0.05073 0.00121 23170.000 23170.000 23170.000 23170.000 23170.000 23170.000
32768 14.98812 0.03663 0.00066 32768.000 32768.000 32768.000 32768.000 32768.000 32768.000
65536 15.97609 0.02037 0.00018 65536.000 65536.000 65536.000 65536.000 65536.000 65536.000
131072 16.95224 0.01358 0.00006 131072.000 131072.000 131072.000 131072.000 131072.000 131072.000


==> figures/data/ORC.dat <==
N cc TV MMD2 Imean I10 I25 I50 I75 I90
2 0.67856 0.99543 0.04873 2.000 2.000 2.000 2.000 2.000 2.000
4 1.68856 0.99167 0.04868 4.000 4.000 4.000 4.000 4.000 4.000
8 2.88536 0.98512 0.04859 7.996 8.000 8.000 8.000 8.000 8.000
16 3.99165 0.97345 0.04841 15.981 16.000 16.000 16.000 16.000 16.000
32 4.99984 0.95344 0.04805 31.913 32.000 32.000 32.000 32.000 32.000
64 5.99957 0.92080 0.04734 63.629 64.000 64.000 64.000 64.000 64.000
128 6.99837 0.86833 0.04597 126.476 128.000 128.000 128.000 128.000 128.000
256 7.99381 0.78895 0.04342 249.859 255.700 256.000 256.000 256.000 256.000
512 8.97833 0.67881 0.03900 487.732 456.700 512.000 512.000 512.000 512.000
1024 9.93131 0.53867 0.03203 930.319 634.095 988.900 1024.000 1024.000 1024.000
2048 10.81166 0.38401 0.02283 1700.308 742.545 1536.787 2022.150 2048.000 2048.000
4096 11.55551 0.24171 0.01332 2886.742 799.435 1915.775 3370.200 4043.775 4095.900
8192 12.10393 0.13632 0.00608 4385.892 828.545 2125.975 4407.700 6741.663 7901.905
11585 12.29881 0.09977 0.00376 5145.573 837.590 2186.688 4763.625 7910.875 10188.955
16384 12.44876 0.07127 0.00219 5827.813 843.750 2234.238 5005.025 8816.462 12276.170
23170 12.55851 0.05093 0.00121 6405.548 844.990 2258.700 5181.750 9503.800 13999.280
32768 12.64013 0.03664 0.00066 6868.999 850.550 2289.062 5319.700 10012.800 15307.895
65536 12.73756 0.02061 0.00019 7479.737 854.990 2317.900 5478.500 10636.275 16986.455

==> figures/data/PFR.dat <==
N cc TV MMD2 Imean I10 I25 I50 I75 I90
1 0.00000 0.99757 0.04736 1.000 1.000 1.000 1.000 1.000 1.000
2 0.67881 0.99541 0.04733 2.000 2.000 2.000 2.000 2.000 2.000
4 1.68889 0.99165 0.04728 4.000 4.000 4.000 4.000 4.000 4.000
8 2.88666 0.98504 0.04720 7.997 8.000 8.000 8.000 8.000 8.000
16 3.99198 0.97337 0.04701 15.985 16.000 16.000 16.000 16.000 16.000
32 4.99991 0.95338 0.04664 31.934 32.000 32.000 32.000 32.000 32.000
64 5.99977 0.92100 0.04594 63.726 64.000 64.000 64.000 64.000 64.000
128 6.99903 0.86847 0.04455 126.878 128.000 128.000 128.000 128.000 128.000
256 7.99612 0.78783 0.04197 251.504 256.000 256.000 256.000 256.000 256.000
512 8.98615 0.67569 0.03739 494.115 512.000 512.000 512.000 512.000 512.000
1024 9.95516 0.53207 0.03008 953.959 771.180 1024.000 1024.000 1024.000 1024.000
2048 10.87274 0.36754 0.02020 1781.357 788.590 1901.500 2048.000 2048.000 2048.000
4096 11.68151 0.21029 0.01006 3122.917 787.680 2155.775 4047.100 4096.000 4096.000
8192 12.29936 0.09018 0.00304 4903.897 789.690 2154.700 5182.600 8099.050 8192.000
11585 12.51097 0.05493 0.00181 6053.335 858.880 2341.775 5650.150 10227.025 11585.000
16384 12.66114 0.02629 0.00042 6540.049 787.200 2155.150 5183.700 10364.750 15205.230
23170 12.75779 0.01705 0.00019 7530.499 855.590 2336.113 5628.100 11258.362 18020.930
32768 12.78586 0.01066 0.00003 7336.935 788.400 2155.500 5182.150 10362.900 17230.770
65536 12.80100 0.00960 0.00001 7473.422 788.800 2155.300 5181.650 10364.100 17229.750

==> figures/data/RS.dat <==
N cc TV MMD2 Imean I10 I25 I50 I75 I90
2 0.00201 0.99740 0.04874 2.000 2.000 2.000 2.000 2.000 2.000
4 0.00561 0.99721 0.04872 3.999 4.000 4.000 4.000 4.000 4.000
8 0.01292 0.99678 0.04867 7.996 8.000 8.000 8.000 8.000 8.000
16 0.02794 0.99563 0.04857 15.985 16.000 16.000 16.000 16.000 16.000
32 0.05989 0.99340 0.04837 31.933 32.000 32.000 32.000 32.000 32.000
64 0.11698 0.98945 0.04799 63.738 64.000 64.000 64.000 64.000 64.000
128 0.23634 0.98111 0.04721 126.947 128.000 128.000 128.000 128.000 128.000
256 0.47260 0.96464 0.04571 251.745 256.000 256.000 256.000 256.000 256.000
512 0.92707 0.93310 0.04288 495.201 512.000 512.000 512.000 512.000 512.000
1024 1.78906 0.87323 0.03779 958.644 819.290 1024.000 1024.000 1024.000 1024.000
2048 3.35056 0.76468 0.02936 1798.058 857.840 1942.138 2048.000 2048.000 2048.000
4096 5.88863 0.58861 0.01798 3177.535 856.295 2337.850 4071.925 4096.000 4096.000
8192 9.29412 0.35284 0.00704 5066.611 856.650 2340.213 5582.300 8145.175 8192.000
16384 12.48138 0.13350 0.00128 6906.111 855.545 2339.525 5643.650 11167.950 15533.730
32768 14.08975 0.02738 0.00007 7909.718 856.240 2340.275 5646.250 11284.175 18724.385
65536 14.39008 0.00984 0.00001 8119.069 857.700 2338.287 5629.750 11271.987 18702.330


==> figures/data/gaussian_10_hybrid.dat <==
sigma p10 p25 p50 p75 p90 mean
1 125.0 464.0 2117.5 12030.5 72743.10000000006 674852.45405
2 12898.800000000003 46595.0 214606.5 1201141.25 7317115.000000006 183178978.58884
3 390780.9 1438967.75 6694931.0 39249860.5 234889225.9000001 1323157285.72074
3.5 1622570.2 5956318.0 26992383.5 154785393.5 958373534.2 6850154933.94328
4 5654145.500000001 20749964.25 96274106.5 552868555.25 3507348849.3000073 1215943667273.2336
4.5 17126499.2 62908392.5 290518270.5 1641784518.75 9589299765.300014 78362999448.73099
5 48315061.40000001 176580899.5 817481760.5 4616491255.5 26974992466.400013 297157241108.8362
5.5 119584640.70000006 442455526.75 2090387552.5 11875668475.5 70125529639.40001 972405307319.6726
6 279457500.3 1039241830.25 4877358108.5 27969024232.5 162636476385.30002 725327635038.3403
6.5 587626.2000000002 2159585.5 9590019.5 54729717.0 333463440.4000008 5934138005.43758
7 1210141.3 4450625.0 20517082.0 120778804.25 725426933.3000005 9030241880.22767
8 4760416.200000001 17486943.75 80755074.5 460267109.75 2767160219.100006 134020201630.79259
9 15189390.700000001 55179063.25 254938090.0 1434602894.5 8476042006.100018 108040269334.36336
10 41147605.50000001 150974221.75 677681758.0 3858990768.75 23209081601.10001 228446834654.26376
12 4265693.600000001 15813168.25 72643081.5 418935207.5 2541848881.200008 9845868892.2507
13 9658207.800000003 35687963.25 166049268.0 948446978.0 5998956122.800006 33687484023.87798
14 1123391.9000000001 4185835.0 19330279.5 107112412.25 639671157.9000015 9127215433.83755
16 4389027.600000001 15970669.5 74707402.0 428561484.25 2522659748.2000003 13713526514.46183
18 1434254.3 5296394.75 24712145.0 144304627.75 879575629.700002 2850691906.09378
20 4125839.2 15460509.75 72307700.0 410135779.25 2392233025.700001 27821416780.17562
22 1726493.8 6343603.5 29309260.5 168297573.0 1044486516.6000013 5325588638.96562
25 1371180.3 5041221.25 23393374.0 131245674.25 790844802.1000001 5211809351.39273
27 2889685.4000000004 10718346.75 50155788.0 287158463.25 1645531677.5000005 6595618420.05847
30 2197278.8000000003 8248761.5 38191336.0 216587701.75 1333663585.3000023 8407359423.55621
40 1584032.9000000004 5897095.25 27963557.0 157255105.0 908148035.5000004 32808732357.1248
50 1365133.9000000001 5075894.5 23290008.5 130444290.0 779369247.1 13888595958.94867


==> figures/data/gaussian_10_pfr.dat <==
sigma p10 p25 p50 p75 p90 mean
1 124.0 459.0 2125.0 12105.25 72222.20000000001 924309.38434
2 12429.900000000001 46389.0 213898.0 1208713.25 7339895.300000036 174442475.66544
3 391475.50000000006 1444477.25 6683903.0 39326751.5 236277784.70000017 1195661905.61801
3.5 1624350.3000000012 5938983.25 27138354.0 154680305.5 947102166.100001 6856489433.25941
4 5745507.700000001 21265072.25 98546755.5 558471084.25 3556161021.100001 1108964775525.4033
4.5 17211949.000000004 62638214.5 291367735.0 1615526340.25 9504052584.4 64654449916.62035
5 47983218.40000002 176345395.0 816734291.0 4576601109.75 26995573671.90009 297411196005.90607
5.5 121421204.60000001 448343257.5 2091988082.5 12000184581.5 70867518750.00003 1020140624774.1987
6 270044535.3000001 1022920484.0 4827165659.5 27895318801.25 162463843564.90024 723214555502.1133

==> figures/data/gaussian_1_hybrid.dat <==
sigma p10 p25 p50 p75 p90 mean
1 1.0 1.0 1.0 3.0 6.0 5.87746
2 1.0 1.0 2.0 5.0 9.0 6.50608
3 1.0 2.0 3.0 7.0 14.0 8.99587
3.5 1.0 2.0 4.0 8.0 16.0 10.59521
4 1.0 2.0 4.0 9.0 18.0 11.95063
4.5 1.0 2.0 5.0 10.0 20.0 16.61658
5 1.0 2.0 5.0 11.0 23.0 15.92278
5.5 1.0 3.0 6.0 12.0 25.0 20.2887
6 1.0 2.0 3.0 7.0 13.0 9.10224
6.5 1.0 2.0 4.0 7.0 14.0 11.5013
7 1.0 2.0 4.0 8.0 16.0 13.18352
8 1.0 2.0 4.0 9.0 18.0 14.57357
9 1.0 2.0 3.0 7.0 13.0 10.66372
10 1.0 2.0 4.0 7.0 15.0 12.45341
12 1.0 2.0 4.0 9.0 18.0 13.22173
13 1.0 2.0 3.0 7.0 14.0 9.93046
14 1.0 2.0 4.0 8.0 15.0 11.64551
16 1.0 2.0 3.0 7.0 14.0 10.98376
18 1.0 2.0 4.0 8.0 16.0 9.69764
20 1.0 2.0 4.0 7.0 14.0 11.65683
22 1.0 2.0 3.0 7.0 14.0 18.24242
25 1.0 2.0 3.0 7.0 14.0 13.60121
27 1.0 2.0 4.0 7.0 15.0 12.09275
30 1.0 2.0 4.0 7.0 14.0 14.51797
40 1.0 2.0 4.0 7.0 15.0 11.40858
50 1.0 2.0 3.0 7.0 14.0 10.03998


==> figures/data/gaussian_1_pfr.dat <==
sigma p10 p25 p50 p75 p90 mean
1 1.0 1.0 1.0 3.0 6.0 6.24917
2 1.0 1.0 2.0 5.0 9.0 6.50885
3 1.0 2.0 3.0 7.0 14.0 8.88253
3.5 1.0 2.0 4.0 8.0 16.0 10.47638
4 1.0 2.0 4.0 9.0 18.0 12.10122
4.5 1.0 2.0 5.0 10.0 20.0 16.44462
5 1.0 2.0 5.0 11.0 23.0 15.82334
5.5 1.0 3.0 6.0 12.0 25.0 19.28934
6 1.0 3.0 6.0 14.0 27.0 18.53162
6.5 1.0 3.0 7.0 15.0 29.0 20.92254
7 2.0 3.0 8.0 16.0 32.0 26.36103
8 2.0 4.0 9.0 18.0 37.0 27.73397
9 2.0 4.0 9.0 20.0 41.0 34.64344
10 2.0 4.0 11.0 23.0 46.0 37.6407
12 2.0 5.0 13.0 27.0 55.0 39.92873
13 2.0 6.0 14.0 29.0 59.0 40.1902
14 3.0 6.0 15.0 32.0 65.0 46.72822
16 3.0 7.0 17.0 36.0 72.0 53.67946
18 3.0 8.0 19.0 41.0 82.0 48.58249
20 3.0 9.0 21.0 45.0 90.0 68.29438
22 4.0 9.0 23.0 50.0 103.0 134.83391
25 4.0 11.0 26.0 57.0 115.0 199.58724
27 4.0 11.0 28.0 61.0 123.0 102.65761
30 5.0 13.0 31.0 68.0 134.0 114.04184
40 6.0 17.0 43.0 92.0 187.0 134.60199
50 8.0 21.0 52.0 114.0 227.0 169.17538


==> figures/data/gaussian_2_hybrid.dat <==
sigma p10 p25 p50 p75 p90 mean
1 1.0 2.0 3.0 7.0 19.0 20.02116
2 2.0 3.0 8.0 20.0 51.0 54.86987
3 3.0 6.0 16.0 39.0 100.0 92.78195
3.5 3.0 8.0 21.0 52.0 131.0 131.56152
4 4.0 10.0 27.0 66.0 171.0 179.68559
4.5 5.0 13.0 34.0 82.0 208.0 205.22132
5 6.0 16.0 42.0 103.0 259.0 304.82318
5.5 7.0 19.0 50.0 123.0 314.0 367.94235
6 2.0 6.0 15.0 35.0 89.0 111.38522
6.5 3.0 7.0 17.0 42.0 108.0 109.9308
7 3.0 8.0 20.0 48.0 124.0 116.35917
8 4.0 10.0 26.0 64.0 164.0 160.82353
9 5.0 13.0 33.0 81.0 206.0 206.27308
10 3.0 7.0 18.0 44.0 112.0 186.67906
12 4.0 10.0 26.0 63.0 160.0 351.22072
13 3.0 7.0 17.0 41.0 103.0 83.07698
14 3.0 8.0 20.0 49.0 125.0 144.59784
16 3.0 7.0 17.0 41.0 103.0 144.89633
18 3.0 8.0 20.0 49.0 123.0 121.50475
20 3.0 7.0 18.0 44.0 113.0 139.2584
22 3.0 8.0 21.0 52.0 133.0 115.26555
25 3.0 8.0 20.0 50.0 127.0 858.35749
27 3.0 7.0 18.0 45.0 117.0 181.7107
30 3.0 7.0 18.0 44.0 114.0 157.17671
40 3.0 7.0 18.0 43.0 109.0 314.47012
50 3.0 7.0 18.0 44.0 113.0 111.73878


==> figures/data/gaussian_2_pfr.dat <==
sigma p10 p25 p50 p75 p90 mean
1 1.0 2.0 3.0 7.0 19.0 19.17018
2 2.0 3.0 8.0 20.0 52.0 58.70289
3 3.0 6.0 16.0 39.0 101.0 85.53296
3.5 3.0 8.0 21.0 52.0 133.0 140.3927
4 4.0 11.0 27.0 65.0 169.0 169.01325
4.5 5.0 13.0 34.0 82.0 210.0 207.06246
5 6.0 16.0 42.0 104.0 262.0 307.89081
5.5 7.0 19.0 50.0 123.0 317.0 305.61311
6 8.0 22.0 58.0 142.0 359.0 462.3183
6.5 10.0 27.0 69.0 170.0 431.0 446.54492
7 11.0 30.0 79.0 194.0 497.0 460.06796
8 15.0 40.0 104.0 257.0 669.0 616.60897
9 18.0 51.0 132.0 324.0 833.0 802.04311
10 22.0 62.0 162.0 394.0 1010.1000000000058 2193.52913
12 32.0 88.0 231.0 568.0 1443.0 3419.20641
13 37.0 105.0 273.0 669.0 1670.0 1316.07484
14 43.0 122.0 317.0 785.0 1989.1000000000058 2117.05621
16 57.0 157.0 412.0 1012.0 2621.100000000006 3652.59707
18 70.0 195.0 513.0 1250.0 3141.0 3235.35492
20 88.0 246.0 646.0 1588.25 4105.0 4792.42776
22 104.0 294.0 776.0 1898.0 4796.0 4357.03146
25 135.0 386.0 1016.0 2474.0 6269.100000000006 44426.41435
27 157.0 443.0 1181.0 2911.0 7500.100000000006 10291.20384
30 194.0 549.0 1439.0 3567.0 9245.100000000006 13017.90677
40 349.0 979.0 2565.0 6227.25 15810.0 39559.82267
50 545.0 1534.0 4029.5 9894.5 25707.100000000006 23339.02317


==> figures/data/gaussian_4_hybrid.dat <==
sigma p10 p25 p50 p75 p90 mean
1 2.0 5.0 15.0 50.0 175.0 6025.77518
2 11.0 32.0 96.0 310.0 1079.1000000000058 3901.51273
3 44.0 131.0 390.0 1248.0 4369.0 7982.93602
3.5 77.0 227.0 664.0 2094.25 7378.100000000006 13798.9202
4 130.0 383.0 1137.0 3639.25 12504.300000000017 22845.02011
4.5 202.0 598.0 1783.0 5690.0 20192.300000000017 107499.42481
5 302.0 896.0 2665.0 8512.0 29808.400000000023 38426.96579
5.5 426.0 1266.0 3815.0 12439.0 43950.50000000003 165439.33146
6 590.0 1752.0 5257.0 16884.25 61842.70000000004 96673.06066
6.5 52.0 151.0 447.0 1409.0 4939.100000000006 8113.61561
7 70.0 207.0 610.0 1950.0 6796.0 16003.70709
8 117.0 341.0 1014.0 3264.0 11554.300000000017 13505.60077
9 187.0 548.0 1641.0 5318.0 19011.20000000001 33586.75006
10 57.0 164.0 488.0 1562.0 5632.0 10080.31805
12 115.0 339.0 1010.0 3255.25 11433.50000000003 33586.66041
13 162.0 474.0 1417.5 4485.25 15756.0 26210.88313
14 66.0 194.0 572.0 1808.0 6189.0 11346.54357
16 116.0 337.0 1001.0 3236.25 11334.200000000012 18900.99016
18 74.0 216.0 642.0 2049.0 7079.100000000006 11121.35251
20 113.0 337.0 1009.0 3268.0 11912.100000000006 45441.07573
22 79.0 236.0 697.0 2188.0 7576.100000000006 13435.4888
25 72.0 211.0 626.0 2008.0 7070.0 12503.61416
27 56.0 166.0 493.0 1596.0 5677.0 54033.40652
30 86.0 254.0 752.0 2441.0 8708.100000000006 15281.32636
40 78.0 230.0 679.0 2167.0 7632.0 104254.73486
50 73.0 213.0 634.0 2013.0 7252.200000000012 33952.5947


==> figures/data/gaussian_4_pfr.dat <==
sigma p10 p25 p50 p75 p90 mean
1 2.0 5.0 15.0 50.0 176.0 5996.9568
2 11.0 33.0 96.0 303.0 1080.0 4704.74946
3 44.0 131.0 388.0 1251.0 4381.100000000006 6693.06122
3.5 77.0 225.0 670.0 2146.0 7366.3000000000175 14776.08304
4 129.0 379.0 1147.0 3653.0 12678.200000000012 27425.37542
4.5 201.0 591.0 1772.0 5725.0 20140.300000000017 102888.38577
5 304.0 900.0 2639.0 8561.0 30831.400000000023 43599.60343
5.5 424.0 1272.0 3825.0 12328.5 44419.50000000003 176191.78531
6 602.0 1760.0 5221.0 16765.25 60843.300000000076 90184.97055
6.5 817.0 2390.0 7090.5 22589.5 77905.60000000003 139522.67949
7 1114.0 3276.75 9792.0 31466.5 108978.8000000001 296647.29959
8 1915.0 5526.0 16360.0 52234.0 183993.90000000023 201587.86572
9 2997.9000000000015 8817.0 26060.5 83878.0 298834.60000000015 677048.51472
10 4438.9000000000015 13207.0 39375.5 127252.75 453387.10000000056 948010.99691
12 9038.800000000003 26981.75 80895.0 262119.0 930226.0000000008 2478096.04957
13 12787.900000000001 37949.5 112126.0 359833.5 1273423.8000000024 2057568.63349
14 16829.0 49749.0 146215.5 462161.0 1588232.1 3080979.16471
16 28839.9 86168.0 257863.0 828930.5 2896165.2000000007 4980950.49714
18 46772.20000000001 137364.25 404304.0 1263656.5 4365664.900000003 6325490.10316
20 71152.50000000003 209808.0 621449.0 2022517.25 7268475.4 33867278.4452
22 104472.00000000004 307187.25 901728.5 2831027.75 9782701.800000021 15775567.78533
25 168801.5 498109.75 1490603.0 4759713.5 16890398.400000006 35048557.20014
27 232836.00000000015 687254.0 2056842.5 6501922.25 22941601.200000055 303224846.52256
30 349414.7 1036655.0 3082060.0 9925563.0 34806737.000000015 58662954.65103
40 1141363.2000000004 3346182.5 9957605.0 31957510.0 110199392.40000017 1009489471.34128
50 2791146.000000003 8248773.5 24334002.0 77890821.75 278016540.9000003 1440250769.61096


==> figures/data/gaussian_6_hybrid.dat <==
sigma p10 p25 p50 p75 p90 mean
1 8.0 23.0 81.0 328.0 1444.0 7397.10958
2 117.0 365.0 1258.0 5021.0 21458.0 66700.39235
3 932.0 2902.0 10000.0 39960.25 175427.00000000023 763906.76774
3.5 2132.0 6719.0 23143.0 93736.0 419512.4 7121825.16122
4 4491.0 14139.0 48453.5 189566.5 835384.4000000018 3880598.10632
4.5 8778.0 27368.25 94908.5 373655.25 1537727.3000000003 2273499.20598
5 15812.600000000006 49659.0 171860.5 679797.25 2966291.3 6540820.94903
5.5 27854.800000000003 87439.25 305672.0 1209101.75 5219898.300000005 166370511.10805
6 46052.0 144842.25 503016.0 2008019.25 8658058.80000001 26117562.37321
6.5 1150.0 3645.0 12459.5 49965.25 222223.10000000024 549681.59137
7 1816.0 5658.75 19630.5 80213.0 339500.40000000026 1717973.35538
8 3957.9000000000015 12363.25 42878.0 175137.25 758512.600000001 4922910.62408
9 7886.9000000000015 24800.5 86539.0 352074.25 1552367.3000000003 5961060.26048
10 1281.0 3997.0 13659.0 53683.5 235028.80000000034 947645.18525
12 3666.0 11612.75 40446.5 164024.25 720654.8000000004 11379748.51494
13 6211.800000000003 19355.0 66631.0 266026.0 1172778.9000000013 4302821.88897
14 1693.9000000000015 5320.0 18429.0 73544.5 320413.00000000006 4823909.03291
16 3692.0 11739.75 40590.0 163307.0 717180.9000000001 2616219.17825
18 1976.0 6236.75 20902.0 82792.25 361539.2 4899411.8381
20 3857.0 11859.0 40703.5 162844.5 724298.4000000001 1671751.74483
22 2211.9000000000015 6965.75 24259.0 94952.75 405775.7000000002 663383.80605
25 1842.0 5882.0 20248.0 80720.25 360465.1000000014 1336691.35339
27 3061.0 9492.0 32901.5 129921.75 549282.6000000003 78367801.4937
30 2581.0 8103.75 27915.0 112163.25 469905.0000000001 5429152.72881
40 2078.0 6611.0 23156.0 93064.25 395558.1000000014 1599740.98327
50 1899.0 5969.0 20725.0 84686.25 385702.60000000003 1405512.43112


==> figures/data/gaussian_6_pfr.dat <==
sigma p10 p25 p50 p75 p90 mean
1 8.0 24.0 81.0 331.0 1445.0 5692.98536
2 118.0 364.0 1260.5 5051.0 21610.900000000052 70485.61201
3 918.0 2887.0 9919.5 39624.25 175606.20000000024 620868.39918
3.5 2092.9000000000015 6670.0 23134.0 93059.75 409747.9000000006 4810263.97024
4 4506.0 14234.5 48126.5 190164.0 839150.3000000003 4282435.35677
4.5 8769.0 27646.0 94760.5 375010.0 1557641.500000001 2322155.95034
5 16051.900000000001 49949.75 172040.0 691291.5 2968678.500000007 7653343.78786
5.5 28297.9 89117.25 305323.0 1219752.25 5269745.300000011 222861274.1541
6 45285.8 145709.5 511420.0 2030427.25 8726916.20000001 29185277.00809
6.5 74209.80000000002 232381.0 806994.0 3211652.5 14472470.000000011 33650011.60929
7 113482.60000000006 359065.0 1257632.5 5134004.75 22211035.900000058 122243288.23705
8 254772.8 797025.25 2735061.5 11122057.25 47511049.900000006 303111186.53277
9 504776.4 1577671.25 5568135.5 22952703.25 98857493.70000006 398961968.13205
10 936446.1 2938465.75 10117404.5 39437528.5 170480412.60000035 649756911.48092
12 2719425.1000000006 8520487.75 30111355.0 119676316.75 525797526.20000064 8812516186.70601
13 4458100.9 13920753.75 48364593.0 194040530.5 856451291.7000005 3694569522.09677
14 6966828.400000002 21795881.25 75537789.0 304572604.5 1319803654.1000009 32556834503.41067
16 15296777.300000003 47887426.25 165395153.0 662026808.0 2929780920.5000014 16208336131.84299
18 30320121.500000004 95634048.25 330926923.0 1289749747.0 5759643622.000007 71720434632.32127
20 58337677.5 183256088.25 636469788.0 2543724365.5 11240906707.100008 27154137747.82971
22 106832197.50000001 330480738.25 1139618658.5 4537292769.75 19514951198.600002 30744873375.8022
25 220228172.40000004 696139310.0 2405612082.5 9704153503.0 42455833528.100006 175240444851.21317

==> figures/data/gaussian_hybrid.dat <==
sigma p10 p25 p50 p75 p90 mean
0 1 1 1 2 2 1.34216
7.14286 2 3 5 9 17 12.8226
14.2857 2 3 5 9 17 18.8202
21.4286 2 3 5 9 17 13.5272
28.5714 2 3 4 8 15 15.1465
35.7143 2 3 4 8 15 12.27
42.8571 2 3 5 8 15 14.3106
50 2 3 4 8 15 12.0699


==> figures/data/gaussian_hybrid_2.dat <==
sigma p10 p25 p50 p75 p90 mean
0 1 1 1 1 1 1.08564
7.14286 4 9 22 51 131 191.487
14.2857 4 9 22 51 129 140.843
21.4286 4 9 22 51 128 229.482
28.5714 4 9 21 51 128 169.762
35.7143 4 8 18 42 105 143.376


==> figures/data/gaussian_hybrid_3.dat <==
sigma p10 p25 p50 p75 p90 mean
1 2 4 7 8 8 5.97505
2.00329 5 11 28 72 128 46.1788
3.00659 11 29 79 214 620 196.31
4.00988 23 63 174 485 1482 653.19
5.01317 42 118 329 924 2822 1495.92
6.01647 72 204 563 1575 4774 2618.41
7.01976 15 40 111 310 941 839.246
8.02305 21 60 164 458 1387 1492.28
9.02635 30 84 232 646 1962 2178.94
10.0296 13 35 94 263 808 1006.46


==> figures/data/gaussian_hybrid_7.dat <==
sigma p10 p25 p50 p75 p90 mean
1 16 50 128 128 128 93.5879
1.16657 28 87 323 512 512 302.167
1.33315 47 152 564 2048 2048 913.303
1.49972 81 263 970 4096 4096 1720.17
1.66629 137 447 1652 7244 16384 4779.41
1.83287 231 754 2804 12346 32768 8860.4
1.99944 374 1196 4474 19692 94779 22457.4
2.16601 574 1885 7010 30603 146914 39259.3
2.33258 886 2907 10852 48150 224297 68155.7
2.49916 1312 4328 16241 72166 347295 156363


==> figures/data/gaussian_pfr.dat <==
sigma p10 p25 p50 p75 p90 mean
0 1 1 1 1 2 1.207
7.14286 2 4 9 17 33 19.7737
14.2857 4 7 16 33 65 35.9807
21.4286 5 10 23 49 101 52.3897
28.5714 6 13 31 65 130 65.7539
35.7143 7 16 38 80 162 78.0633
42.8571 8 19 45 97 197 92.2294
50 9 22 52 112 221 103.971


==> figures/data/gaussian_pfr_10.dat <==
sigma p10 p25 p50 p75 p90 mean
1 100 100 100 100 100 95.7974
1.1389 100 100 100 100 100 97.7704
1.2778 151 151 151 151 151 148.367
1.41669 295 295 295 295 295 289.661
1.55559 561 561 561 561 561 551.202
1.69449 1043 1043 1043 1043 1043 1025.2
1.83339 1893 1893 1893 1893 1893 1859.68
1.97229 3354 3354 3354 3354 3354 3294.9
2.11118 5807 5807 5807 5807 5807 5701.87
2.25008 9830 9830 9830 9830 9830 9660.35


==> figures/data/gaussian_pfr_2.dat <==
sigma p10 p25 p50 p75 p90 mean
0 1 1 1 2 2 1.3246
7.14286 12 33 82 201 506 182.421
14.2857 43 122 327 810 1000 443.425
21.4286 101 281 747 1000 1000 643.846
28.5714 172 496 1000 1000 1000 762.752
35.7143 279 763 1000 1000 1000 832.968
42.8571 401 1000 1000 1000 1000 879.903
50 558 1000 1000 1000 1000 909.01


==> figures/data/gaussian_pfr_3.dat <==
sigma p10 p25 p50 p75 p90 mean
0 1 1 1 2 2 1.3778
7.14286 120 334 920 1000 1000 687.793
14.2857 917 1000 1000 1000 1000 943.648
21.4286 1000 1000 1000 1000 1000 982.888
28.5714 1000 1000 1000 1000 1000 992.108
35.7143 1000 1000 1000 1000 1000 996.638
42.8571 1000 1000 1000 1000 1000 998.274
50 1000 1000 1000 1000 1000 998.533


==> figures/data/gaussian_pfr_7.dat <==
sigma p10 p25 p50 p75 p90 mean
1 16 49 128 128 128 93.501
1.16657 28 89 327 512 512 303.381
1.33315 48 155 574 2048 2048 917.739
1.49972 83 267 977 4096 4096 1727.21
1.66629 138 442 1645 7310 16384 4788.89
1.83287 226 731 2761 12198 32768 8792.4
1.99944 371 1203 4456 19669 95854 22478.7
2.16601 579 1884 7027 31090 148646 39542.1
2.33258 898 2901 10680 46658 226643 67923.9
2.49916 1341 4422 16168 72076 344154 155096


==> figures/data/gaussian_rs.dat <==
sigma p10 p25 p50 p75 p90 mean
0 1 1 1 1 1 1
7.14286 1 2 4 8 14 7.7372
14.2857 1 3 7 14 27 14.7476
21.4286 2 4 10 20 38 24.6339
28.5714 2 5 13 26 51 26.8447
35.7143 3 7 15 32 62 35.0737
42.8571 3 7 18 38 73 49.006
50 3 8 20 43 85 49.5193


==> figures/data/gaussian_rs_2.dat <==
sigma p10 p25 p50 p75 p90 mean
0 1 1 1 1 1 1
7.14286 3 6 15 33 73 42.7798
14.2857 7 19 47 108 246 140.651
21.4286 14 38 93 218 501 284.594
28.5714 23 62 158 370 852 445.581
35.7143 31 90 230 548 1289 635.707
42.8571 44 121 312 747 1787 816.884
50 57 164 418 1006 2518 1063.17


==> figures/data/hybrid_dim_vs_iter.dat <==
dim s1 s5 s10 s20 s30 s40 s50
1 1.0 5.0 4.0 4.0 4.0 4.0 3.0
2 3.0 42.0 18.0 18.0 18.0 18.0 18.0
3 7.0 326.0 92.0 93.0 92.0 93.0 90.0
4 15.0 2665.0 488.0 1009.0 752.0 679.0 634.0
5 35.0 21609.0 2553.0 6439.0 4594.0 3945.0 3584.0
6 78.0 176056.5 13648.0 40297.5 27132.0 23114.0 19584.0
7 177.0 1433951.0 1307230.5 271690.0 163135.0 137158.5 114197.0
8 417.0 12122959.5 10691827.0 1708303.5 1014284.5 803115.5 691790.0
9 921.0 97790948.5 83690590.5 11232783.5 6236484.0 4449459.0 3878922.5
10 2117.5 817481760.5 677681758.0 72307700.0 38191336.0 27963557.0 23290008.5

